Right sneutrinos and the signals of a stable stop at the Large Hadron Collider

We investigate charged tracks signals of a supersymmetric scenario, where the lighter stop is the next-to-lightest supersymmetric particle (NLSP). It is found that such an NLSP is stable on the scale of the detector at the LHC if one has a right-chiral sneutrino as the lightest supersymmetric particle (LSP). After identifying some benchmark points in the parameter space of a supergravity scenario with non-universal scalar masses, we study a few specific classes of signals, namely, stop pair production and gluino pair production followed by each decaying into a stop and a top. It is shown that proper kinematic cuts remove the backgrounds in each case, and, while a few months' worth of data is sufficient to have copious events in the first case, one may require 300 $fb^{-1}$ for the other. One can also aspire to reconstruct the gluino mass, using the `visible' stable NLSP tracks.

==> referee.txt <==
Response to the Referee's report
-----------------------------
We have responded to all of the referee's comments, itemwise, as follows:


1. We have  added a para (para 2, page 7) with the text "It should 
be ...angle suitably small." 

2. A footnote has been added on page 9, which clearly mentions that 
signals of stop tracks are also possible with small R-parity violation.

3. We slightly modified the title of our paper, i.e., we removed "in a 
supergravity model" from the title. In addition to it, on page 2, last para, 
we added a sentence "Of course, generalization of ...[11]. " and slightly 
rephrased the sentence just above it. We also added the Reference [11] 
pointed out by the referee.

4.  Reference [6] has been added on page 2, top most para.


5. We have elaborated in two separate paras just before section 3, on 
page 9 -10. Also, we have added all the reference suggested by the referee 
and two more reference (Refs. [20]).


In addition to the aforementioned change, we have corrected a few typographic errors 
and merged last two references (Refs, [23] and [24] in previous version) in 
a single reference as Ref. [28].


We hope that the paper will be acceptable in the present form.

With Best Regards, 

All the authors of the article

